STORM-BORN: A Challenging Mathematical Derivations Dataset Curated via a Human-in-the-Loop Multi-Agent Framework

High-quality math datasets are crucial for advancing the reasoning abilities of large language models (LLMs). However, existing datasets often suffer from three key issues: outdated and insufficient challenging content, neglecting human-like reasoning, and limited reliability due to single-LLM generation. To address these, we introduce STORM-BORN, an ultra-challenging dataset of mathematical derivations sourced from cutting-edge academic papers, which includes dense human-like approximations and heuristic cues. To ensure the reliability and quality, we propose a novel human-in-the-loop, multi-agent data generation framework, integrating reasoning-dense filters, multi-agent collaboration, and human mathematicians' evaluations. We curated a set of 2,000 synthetic samples and deliberately selected the 100 most difficult problems. Even most advanced models like GPT-o1 solved fewer than 5% of them. Fine-tuning on STORM-BORN boosts accuracy by 7.84% (LLaMA3-8B) and 9.12% (Qwen2.5-7B). As AI approaches mathematician-level reasoning, STORM-BORN provides both a high-difficulty benchmark and a human-like reasoning training resource. Our code and dataset are publicly available at https://github.com/lwhere/STORM-BORN.

==> Figure/AutoFormula.tikz <==
\newtcolorbox{querybox}[1]{
    text width = 8cm,
    colback=9CBCE3!5,
    colframe=9CBCE3!70,
    fonttitle=\bfseries,
    title={#1}
}

\newtcolorbox{labelbox}[1]{
    text width = 8cm,
    colback=F5C386!5,
    colframe=F5C386!70,
    fonttitle=\bfseries,
    title={#1}
}


\newtcolorbox{evibox}[1]{
    text width = 8cm,
    colback=8A2BE2!5,
    colframe=8A2BE2!20,
    fonttitle=\bfseries,
    title={#1}
}


\newtcolorbox{quesbox}[1]{
    text width = 8cm,
    colback=B1CAA2!5,
    colframe=B1CAA2!70,
    fonttitle=\bfseries,
    title={#1}
}

\newtcolorbox{formulabox}[1]{
    text width = 8cm,
    colback=VeryPeri!5,
    colframe=VeryPeri!70,
    fonttitle=\bfseries,
    title={#1}
}

% \definecolor{KleinBlue}{RGB}{0,47,167}
% \definecolor{TiffanyBlue}{RGB}{129,216,207}
% \definecolor{VeryPeri}{RGB}{102,103,171}
% \definecolor{DeepTaupe}{RGB}{124,94,96}
% \definecolor{WhiteSand}{RGB}{236,233,228}
% \definecolor{VolcanicGlass}{RGB}{97,92,97}
% \definecolor{8A2BE2}{RGB}{138,43,226} % like pruple
% \definecolor{F5C386}{RGB}{245,195,134} % like orange
% \definecolor{9CBCE3}{RGB}{156,188,227} % like blue
% \definecolor{B1CAA2}{RGB}{177,202,162} % like green
% \definecolor{grey}{RGB}{128,128,128}

\resizebox{\textwidth}{!}{
\begin{tikzpicture}[scale=1]
\draw (0,-0.25) node(query){
\begin{querybox}{Query Generator's Results}
Based on the following equation: 
\vspace{-0.2cm}
\begin{tiny}
\color{magenta!70!black}
\begin{equation*}
    \texttt{Formula 3:} \max _{\pi_{\theta}} \mathbb{E}_{x \sim D, y \sim \pi_{\theta}(y|x)}[r_{\phi}(x, y)]-\beta D_{\text{KL}}[\pi_{\theta}(y | x) \| \piref(y | x)]\vspace{-0.3cm}
\end{equation*}
\end{tiny}
Please prove that the optimal solution to the reward maximization objective under the KL constraint in the equation above is:
\vspace{-0.2cm}
\begin{tiny}
\color{magenta!70!black}
\begin{equation*}
   \hspace{-2cm}\textstyle\texttt{Formula 4:} \pi_{r}(y | x)=\frac{1}{Z(x)} \piref(y | x) \exp\Bigl(\tfrac{1}{\beta} r(x, y)\Bigr)\vspace{-0.75cm}
\end{equation*}
\end{tiny}
\end{querybox}
};

\draw (0, -3.85)node(label){
\begin{labelbox}{Answer Retriever's Results}
Entire answer extracted from paper.
\end{labelbox}
};

\draw (0,-6.75) node(evidence){
\begin{evibox}{Context Collector's Results}
Context related to query extracted from paper.
\vspace{-0.2cm}
\begin{tiny}
\color{magenta!70!black}
\begin{equation*}
\begin{aligned}
    &\texttt{Formula 3:} \max_{\pi_{\theta}}\mathbb{E}_{x\sim\mathcal{D},y\sim\pi_{\theta}(y| x)}[r_{\phi}(x,y)]-\beta\mathbb{D}_{\text{KL}}[\pi_{\theta}(y| x)\|\pi_{\text{ref}}(y\mid x)]\\
    &\texttt{Formula 4:} \textstyle\pi_r(y\mid x)=\frac{1}{Z(x)}\pi_{\text{ref}}(y\mid x)\exp(\frac{1}{\beta}r(x,y))
\end{aligned}\vspace{-0.75cm}
\end{equation*}
\end{tiny}
\end{evibox}
};

\draw (0, -11) node(question){
\begin{quesbox}{Question Gefiner Agent's Result}
Based on the following equation: 
\vspace{-0.2cm}
\begin{tiny}
\color{magenta!70!black}
\begin{equation*}
    \texttt{Formula 3:} \max_{\pi_{\theta}}\mathbb{E}_{x\sim\mathcal{D},y\sim\pi_{\theta}(y| x)}[r_{\phi}(x,y)]-\beta\mathbb{D}_{\text{KL}}[\pi_{\theta}(y| x)\|\pi_{\text{ref}}(y\mid x)]
\end{equation*}
\end{tiny}
\vspace{-0.2cm}

Please prove that the optimal solution to the reward maximization objective under the KL constraint in the equation above is:
\vspace{-0.2cm}
\begin{tiny}
\color{magenta!70!black}
\begin{equation*}
    \hspace{-2cm}\texttt{Formula 4:} \textstyle\pi_r(y\mid x)=\frac{1}{Z(x)}\pi_{\text{ref}}(y\mid x)\exp(\frac{1}{\beta}r(x,y))\vspace{-0.75cm}
\end{equation*}
\end{tiny}
\end{quesbox}
};


\draw (13, -5.75)node(answer){
\begin{formulabox}{Answer Filter Agent's Result}
\ttfamily
\textbf{Step 1}: Analogously to Eq. $\backslash$ref\{eq:RL\}, we optimize the following objective:\\[0.1cm]
......\\[0.1cm]
$\backslash$max\_\{pi\} mathbb\{E\}\_\{x$\backslash$sim $\backslash$mathcal\{D\}, y$\backslash$sim $\backslash$pi\} $\backslash$bigl[r(x,y)$\backslash$bigr]-$\backslash$beta $\backslash$mathbb\{D\}\_$\backslash$textrm\{KL\} $\backslash$bigl [$\backslash$pi (y|x) $\backslash$|pi\_\{$\backslash$text\{ref\}\}(ylx)$\backslash$bigr]\\[0.1cm]
......\\[-0.1cm]
\tcbline
\textbf{Step 4}: We can now define\\[0.1cm]
......\\[0.1cm]
which is a valid probability distribution as \$$\backslash$pi\^~*(y|x)$\backslash$geq 0\$ for all \$y\$ and \$$\backslash$sum\_\{y\}pi\^~*(y|x)=1\$.\\[0.1cm]
......\\[-0.1cm]
\tcbline
\textbf{Step 7}: $\backslash$begin\{equation\}pi(y|x)= $\backslash$pi\^~*(y|x)= $\backslash$frac\{1\}\{Z(x)\} $\backslash$pi\_\{$\backslash$text\{ref\}\} (y|x) $\backslash$exp $\backslash$left($\backslash$frac\{1\}\{$\backslash$beta\}r(x, y)$\backslash$right)$\backslash$end\{equation\} for all \$x$\backslash$in$\backslash$mathcal\{D\}\$, This completes the derivation.
\vspace{0.1cm}
\end{formulabox}
};

\path[magenta!70!black, line width=1.2pt, arrows={-Latex[line width=3.6pt, fill=magenta!70!black, length=9pt]}]
    (query) edge (label)
    (label) edge (evidence)
    (evidence) edge (question)
    (4.85, -5.75) edge (answer)
;
\end{tikzpicture}
}

